Tree Edit Distance Learning via Adaptive Symbol Embeddings

Metric learning has the aim to improve classification accuracy by learning a distance measure which brings data points from the same class closer together and pushes data points from different classes further apart. Recent research has demonstrated that metric learning approaches can also be applied to trees, such as molecular structures, abstract syntax trees of computer programs, or syntax trees of natural language, by learning the cost function of an edit distance, i.e. the costs of replacing, deleting, or inserting nodes in a tree. However, learning such costs directly may yield an edit distance which violates metric axioms, is challenging to interpret, and may not generalize well. In this contribution, we propose a novel metric learning approach for trees which we call embedding edit distance learning (BEDL) and which learns an edit distance indirectly by embedding the tree nodes as vectors, such that the Euclidean distance between those vectors supports class discrimination. We learn such embeddings by reducing the distance to prototypical trees from the same class and increasing the distance to prototypical trees from different classes. In our experiments, we show that BEDL improves upon the state-of-the-art in metric learning for trees on six benchmark data sets, ranging from computer science over biomedical data to a natural-language processing data set containing over 300,000 nodes.

==> mini_palindrome_embedding.csv <==
symbol,x,y,z1,z2
          annotation,0.776,-0.000,-0.091,-0.010
        array access,-0.000,0.000,-0.000,-0.000
          array type,-0.000,0.000,0.000,0.000
          assignment,-0.000,-0.000,0.000,0.000
              binary,-0.000,0.000,-0.000,-0.000
               block,6.479,-4.612,-3.825,0.564
   enhanced for loop,-0.000,-0.000,0.000,0.000
expression statement,0.000,-0.000,-0.000,0.000
            for loop,1.513,0.153,-0.001,-0.233
          identifier,-0.000,0.000,0.000,0.000
                  if,-0.000,0.000,0.000,0.000
             literal,-0.000,0.000,-0.000,-0.000
       member select,-0.000,-0.000,-0.000,-0.000
              method,1.495,-0.000,-0.187,-0.144
   method invocation,-0.000,0.000,-0.000,-0.000
           modifiers,9.167,0.172,4.580,0.317
           new class,-0.000,-0.000,0.000,0.000
  parameterized type,1.722,-0.005,-0.448,-4.774
       paranthesized,0.000,0.000,-0.000,0.000
      primitive type,0.000,-0.000,-0.000,-0.000
              return,0.000,-0.000,-0.000,0.000
               unary,-0.000,-0.000,-0.000,-0.000
            variable,-0.000,-0.000,0.000,0.000
          while loop,4.949,5.673,-3.249,0.451
                   -,0.000,0.000,0.000,0.000


==> string_embedding.csv <==
symbol	x	y
     A	-0.000	-0.005
     B	-0.000	-0.005
     C	3.752	0.000
     D	3.752	-0.000
     -	0.000	0.000

